Timing analysis of Swift J0243.6+6124 with NICER and Fermi/GBM during the decay phase of the 2017-2018 outburst

We present a timing and noise analysis of the Be/X-ray binary system Swift J0243.6+6124 during its 2017-2018 super-Eddington outburst using NICER/XTI observations. We apply a synthetic pulse timing analysis to enrich the Fermi/GBM spin frequency history of the source with the new measurements from NICER/XTI. We show that the pulse profiles switch from double-peaked to single-peaked when the X-ray luminosity drops below $\sim$$7\times 10^{36}$ erg s$^{-1}$. We suggest that this transitional luminosity is associated with the transition from a pencil beam pattern to a hybrid beam pattern when the Coulomb interactions become ineffective to decelerate the accretion flow, which implies a dipolar magnetic field strength of $\sim$$5\times 10^{12}$ G. We also obtained the power density spectra (PDS) of the spin frequency derivative fluctuations. The red noise component of the PDS is found to be steeper ($\omega^{-3.36}$) than the other transient accreting sources. We find significantly high noise strength estimates above the super-Eddington luminosity levels, which may arise from the torque fluctuations due to interactions with the quadrupole fields at such levels.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
